A Multi-Epoch Study of Radio Continuum Emission from MassiveProtostars

We report the results of the Jansky Very Large Array (JVLA) observation of five massive protostars at 6 and 22.2 GHz. The aim of the study was to compare their current fluxes and positions with previous observations to search for evidence of variability. Most of the observed sources present the morphologies of a thermal core, hosting the protostar and exhibiting no proper motion, and associated non-thermal radio lobes that are characterised by proper motions and located away from the thermal core. Some of the protostars drive jets whose lobes have dissimilar displacement vectors, implying precession of the jets or the presence of multiple jet drivers. The jets of the protostars were found to have proper motions that lie in the range 170$ \leq v \leq $650 kms$^{-1}$, and precessions of periods 40$\leq p \leq$50 years and angles 2$\leq \alpha \leq$10$^\circ$, assuming that their velocities $v=$500 kms$^{-1}$. The core of one of the sources, S255 NIRS 3, which was in outburst at the time of our observations, showed a significant change in flux compared to the other sources. Its spectral index decreased during the outburst, consistent with the model of an expanding gas bubble. Modelling the emission of the outburst as that of a new non-thermal lobe that is emerging from a thermal core whose emission enshrouds that of the lobe also has the potential to account for the increase in flux and a decrease in the spectral index of the source's outburst.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
